An active-set algorithm for norm constrained quadratic problems

We present an algorithm for the minimization of a nonconvex quadratic function subject to linear inequality constraints and a two-sided bound on the 2-norm of its solution. The algorithm minimizes the objective using an active-set method by solving a series of Trust-Region Subproblems (TRS). Underpinning the efficiency of this approach is that the global solution of the TRS has been widely studied in the literature, resulting in remarkably efficient algorithms and software. We extend these results by proving that nonglobal minimizers of the TRS, or a certificate of their absence, can also be calculated efficiently by computing the two rightmost eigenpairs of an eigenproblem. We demonstrate the usefulness and scalability of the algorithm in a series of experiments that often outperform state-of-the-art approaches; these include calculation of high-quality search directions arising in Sequential Quadratic Programming on problems of the CUTEst collection, and Sparse Principal Component Analysis on a large text corpus problem (70 million nonzeros) that can help organize documents in a user interpretable way.

==> data/cutest.csv <==
Problem Name,parameter,n,m,t,t1,t2,f,f1,error,error1
AVION2,,49,113,4.444538E-02,4.670914E-02,1.723294E-02,-3.645564E+02,-3.645789E+02,1.479577E-10,5.426607E-04
BLOCKQP1,N=100,210,521,7.184425E-03,1.308548E+00,5.072931E-02,-6.745688E+00,-6.745688E+00,9.992007E-16,9.472623E-09
BLOCKQP2,N=100,210,521,1.333553E-02,1.234218E+00,5.287435E-02,-6.745688E+00,-6.745688E+00,6.661338E-16,9.374904E-09
BLOCKQP3,N=100,210,521,1.551006E-02,7.109685E-01,3.531169E-02,-4.018526E+00,-4.018526E+00,2.164935E-15,9.224197E-09
BLOCKQP4,N=100,210,521,9.190950E-03,7.812505E-01,4.003907E-02,-4.018526E+00,-4.018526E+00,1.015854E-14,8.997483E-09
BLOCKQP5,N=100,210,521,9.125178E-03,7.250970E-01,3.328339E-02,-4.018526E+00,-4.018526E+00,1.160183E-14,9.325761E-09
BLOWEYA,N=100,202,304,2.057082E-01,6.153741E-01,4.804298E-02,-2.902540E-03,-2.903560E-03,1.103075E-12,4.457334E-05
BLOWEYB,N=100,202,304,3.518280E-01,5.780202E-01,4.473963E-02,-2.574329E-03,-2.575152E-03,1.452606E-12,4.834189E-05
BLOWEYC,N=100,202,304,3.704172E-02,5.043310E-01,4.545440E-02,-2.714783E-03,-2.715942E-03,3.039952E-15,3.156699E-05
EQC,,9,21,2.374110E-04,3.362073E-02,3.607733E-02,-1.653931E+00,-4.903961E+03,0.000000E+00,5.729870E+00
EXPFITA,,5,22,9.989510E-04,5.855086E-03,7.309660E-03,-1.529569E+01,-1.529569E+01,7.813195E-12,1.159203E-07
EXPFITB,,5,102,8.978320E-04,1.018311E-02,1.349212E-02,-7.615627E+01,-7.615627E+01,1.547296E-11,2.935301E-06
EXPFITC,,5,502,2.641202E-03,4.953891E-02,6.193263E-02,-3.810092E+02,-3.810092E+02,8.583134E-13,1.278743E-04
FERRISDC,n=100,1100,2110,1.632799E+01,4.871856E+02,2.109886E+00,-2.314228E-01,-2.314213E-01,9.975523E-09,4.939870E-05
GOULDQP1,,32,81,4.174306E-03,2.652730E-02,1.418419E-02,-8.790888E+02,-8.790888E+02,9.783285E-13,7.851076E-05
HIMMELBJ,,45,61,4.420100E+00,3.329924E-02,2.115145E-02,-7.390332E+01,-7.391036E+01,3.586903E+00,1.144493E-05
HS105,,8,17,1.351519E-03,4.024936E-03,4.477112E-03,-8.081024E+01,-8.081024E+01,1.452172E-12,2.669379E-07
HS24,,2,5,3.546430E-04,6.277818E-03,6.520859E-03,-1.311008E-01,-1.311008E-01,2.220446E-16,1.623253E-08
HS36,,3,7,2.946660E-04,5.016933E-03,5.453507E-03,-1.832051E+02,-1.832051E+02,7.105427E-14,9.974060E-09
HS37,,3,8,2.950220E-04,5.691497E-03,4.989736E-03,-1.832051E+02,-1.832051E+02,9.947598E-14,9.974059E-09
HS41,,4,9,1.630200E-04,4.818620E-03,5.279881E-03,-1.562500E-02,-1.562500E-02,5.551115E-17,1.329137E-08
HS44,,4,10,4.904870E-04,8.343742E-03,6.473175E-03,-1.304760E+00,-1.304760E+00,2.442491E-15,3.577725E-08
HS44NEW,,4,10,6.557700E-04,4.320227E-03,4.416368E-03,-1.847553E+00,-1.847553E+00,2.220446E-15,8.037391E-09
HS55,,6,14,2.517480E-04,5.743211E-03,5.443675E-03,-1.000000E+00,-2.236068E+00,4.000000E+00,5.616085E-05
LEUVEN7,,360,1605,5.521594E-01,6.015317E+00,3.374051E-01,-4.858191E+02,-4.858192E+02,2.160050E-12,5.712026E-05
LINCONT,,1257,2435,6.700989E+01,4.709799E+02,6.443721E-01,-1.113381E-18,-1.558091E-05,2.899090E-10,3.035288E-07
MPC10,,1530,3571,2.982143E+01,5.949118E+02,9.300218E-01,-3.155428E+03,-3.155438E+03,1.636501E-11,9.900918E-05
MPC11,,1530,3571,3.138670E+01,6.484969E+02,9.605708E-01,-3.155339E+03,-3.155349E+03,2.258621E-11,1.353352E-04
MPC12,,1530,3571,3.015642E+01,6.625879E+02,9.935781E-01,-3.155068E+03,-3.155078E+03,1.451272E-11,9.204114E-05
MPC13,,1530,3571,3.139020E+01,6.049481E+02,8.909481E-01,-3.154808E+03,-3.154819E+03,1.516229E-11,1.890977E-04
MPC14,,1530,3571,3.036349E+01,6.181861E+02,9.324590E-01,-3.154810E+03,-3.154821E+03,2.793515E-11,1.047976E-04
MPC15,,1530,3571,3.230341E+01,5.987057E+02,9.142717E-01,-3.153846E+03,-3.153859E+03,2.210518E-11,1.069349E-04
MPC16,,1530,3571,3.241830E+01,6.266897E+02,9.186500E-01,-3.153841E+03,-3.153853E+03,1.616848E-11,1.070100E-04
MPC2,,1530,3571,2.824377E+01,5.600366E+02,8.767303E-01,-3.157144E+03,-3.157151E+03,1.161907E-11,1.056836E-04
MPC3,,1530,3571,2.783808E+01,6.103022E+02,9.163411E-01,-3.157321E+03,-3.157329E+03,1.224183E-11,1.047022E-04
MPC4,,1530,3571,3.018797E+01,6.347866E+02,9.388815E-01,-3.156964E+03,-3.156972E+03,1.548417E-11,1.033535E-04
MPC5,,1530,3571,2.943601E+01,6.344659E+02,9.331457E-01,-3.157075E+03,-3.157083E+03,1.574789E-11,1.044170E-04
MPC6,,1530,3571,3.035928E+01,5.720201E+02,9.081594E-01,-3.151828E+03,-3.151837E+03,1.558678E-11,1.905436E-04
MPC7,,1530,3571,2.897083E+01,6.455158E+02,9.593935E-01,-3.155357E+03,-3.155366E+03,1.857497E-11,1.770294E-04
MPC8,,1530,3571,2.761454E+01,5.973750E+02,9.020797E-01,-3.155408E+03,-3.155418E+03,1.359729E-11,1.503306E-04
MPC9,,1530,3571,2.949440E+01,6.456766E+02,9.470979E-01,-3.155392E+03,-3.155402E+03,1.521752E-11,1.044509E-04
NASH,,72,138,2.023284E-02,9.083129E-02,2.347952E-02,-1.335068E-16,-2.562575E-05,1.101341E-13,2.652532E-07
NCVXQP1,N=1000,1000,2500,3.468481E-01,5.037756E+01,2.530511E-01,-7.824962E+04,-7.824962E+04,9.094947E-12,3.340764E-07
NCVXQP2,N=1000,1000,2500,3.615064E-01,5.018531E+01,2.535988E-01,-5.736680E+04,-5.736680E+04,1.273293E-11,2.509192E-07
NCVXQP3,N=1000,1000,2500,3.681914E-01,4.789657E+01,2.396625E-01,-4.998258E+04,-4.998258E+04,1.273293E-11,2.732257E-07
NCVXQP4,N=1000,1000,2250,3.495667E-01,3.453693E+01,2.044327E-01,-7.824962E+04,-7.824962E+04,5.184120E-11,3.340765E-07
NCVXQP5,N=1000,1000,2250,3.553980E-01,3.450249E+01,2.057896E-01,-5.736680E+04,-5.736680E+04,1.714398E-09,2.509195E-07
NCVXQP6,N=1000,1000,2250,3.642895E-01,3.295662E+01,1.933023E-01,-4.998258E+04,-4.998258E+04,5.820766E-11,2.732277E-07
NCVXQP7,N=1000,1000,2750,3.584502E-01,7.042072E+01,2.941084E-01,-7.824962E+04,-7.824962E+04,5.129550E-10,3.340764E-07
NCVXQP8,N=1000,1000,2750,3.669888E-01,7.371150E+01,2.933839E-01,-5.736680E+04,-5.736680E+04,8.305506E-09,2.509189E-07
NCVXQP9,N=1000,1000,2750,3.835907E-01,6.705865E+01,2.787119E-01,-4.998258E+04,-4.998258E+04,2.119577E-08,2.732247E-07
PENTAGON,,6,15,1.087885E-03,9.631484E-03,9.260053E-03,-2.699815E-02,-2.266403E-02,8.267692E-15,2.092105E-06
QC,,9,22,2.120020E-04,1.348843E-02,1.216467E-02,-1.114234E+02,-1.114236E+02,0.000000E+00,1.875249E-05
QCNEW,,9,21,2.276460E-04,1.657338E-02,1.513761E-02,-1.653931E+00,-4.112503E+01,0.000000E+00,1.990100E-04
QPNBLEND,,83,157,1.501935E-02,6.937614E-02,2.064464E-02,-9.282172E-03,-9.283588E-03,2.504663E-13,4.679297E-05
QPNBOEI1,,384,891,6.116935E-01,1.115413E+01,1.653756E-01,-4.366064E+01,-4.366092E+01,7.786588E-12,8.287324E-05
QPNBOEI2,,143,363,4.073949E-02,1.011505E+00,6.225512E-02,-1.003864E+03,-1.004486E+03,1.224766E-09,8.420519E-05
QPNSTAIR,,467,905,7.413311E-01,1.500511E+01,2.324631E-01,-1.150055E+02,-1.150130E+02,4.352719E-11,2.310892E-04
SOSQP1,N=1000,2000,5001,1.025841E+00,3.387020E+02,2.187173E-01,-5.000000E-01,-5.000000E-01,3.108624E-14,4.572343E-09
SOSQP2,N=1000,2000,5001,1.189768E+00,2.171972E+03,1.061519E+00,-5.000000E-01,-5.000000E-01,4.940492E-15,4.988599E-09
STATIC3,,434,240,9.991469E-01,7.633038E-01,5.708679E-02,-1.473959E+04,-1.473959E+04,4.599613E-06,1.455835E-04
STNQP1,P=10,1025,2560,3.909290E-01,5.022181E+01,1.634204E-01,-1.629919E+03,-1.629919E+03,2.557954E-13,1.049186E-08
STNQP2,P=10,1025,2560,3.919327E-01,4.356643E+01,1.601439E-01,-1.629919E+03,-1.629919E+03,4.547474E-13,1.047931E-08

==> data/results_cutest.csv <==
name,n,m,time,time_ipopt,objective,objective_ipopt,infeasibility,infeasibility_ipopt,dual_infeasibility,dual_infeasibility_ipopt,complementarity,complementarity_ipopt,grad_residual,grad_residual_ipopt,min_eig,min_eig_ipopt
AVION2,49,113,0.044445378,0.017232943,-364.5564498535193,-364.57892427059153,9.999997570980724e-13,9.999070374386567e-9,0.0,0.0,9.999997570980724e-13,0.0005426606836815658,1.479577097196682e-10,7.89236278327804e-11,0.49104677281311165,2.4909185093520865
BLOCKQP1,210,521,0.007184425,0.050729312,-6.745688372785714,-6.745688402367235,4.440892098500626e-16,9.472623130335478e-9,0.0,0.0,4.440892098500626e-16,9.472623130335478e-9,9.992007221626409e-16,2.7328272977911183e-10,5.245688372785695,5.245688415145793
BLOCKQP2,210,521,0.013335529,0.052874353,-6.745688373127989,-6.745688402404354,0.0,9.37490396424323e-9,0.0,0.0,0.0,9.37490396424323e-9,6.661338147750939e-16,1.8671314494511648e-10,5.245688373127971,5.245688403022014
BLOCKQP3,210,521,0.015510059,0.035311689,-4.018525935669351,-4.018525952436392,8.881784197001252e-16,9.224196517720884e-9,0.0,0.0,8.881784197001252e-16,9.224196517720884e-9,2.1649348980190553e-15,4.194052882766641e-10,2.6354484096208743,2.6354484715673796
BLOCKQP4,210,521,0.00919095,0.040039071,-4.018525936152542,-4.018525952507481,4.440892098500626e-16,8.997482758843489e-9,0.0,0.0,4.440892098500626e-16,8.997482758843489e-9,1.0158540675320182e-14,2.7932178792156037e-10,2.635448410080269,2.635448459168541
BLOCKQP5,210,521,0.009125178,0.033283389,-4.018525935577804,-4.018525952529462,0.0,9.325760608192013e-9,0.0,0.0,0.0,9.325760608192013e-9,1.1601830607332886e-14,4.6248344043320344e-10,2.6354484095339545,2.6354484740112754
BLOWEYA,202,304,0.205708187,0.048042978,-0.0029025398284274768,-0.002903559649571645,2.6020852139652106e-17,8.75421384037575e-9,0.0,0.0,2.6020852139652106e-17,4.45733405924709e-5,1.1030745544413079e-12,9.157064992067806e-14,0.0028931144193703718,0.0028934764491857965
BLOWEYB,202,304,0.351828037,0.044739634,-0.002574329012236188,-0.002575152003358221,6.594117613056838e-16,8.754495488612248e-9,0.0,0.0,8.881784197001252e-16,4.83418852001878e-5,1.4526063796369178e-12,7.856705266435409e-12,0.0024771875536654035,0.0025666684049349543
BLOWEYC,202,304,0.037041721,0.045454401,-0.0027147834781321174,-0.0027159415636624825,6.505213034913027e-17,8.740887736703729e-9,0.0,0.0,1.7763568394002505e-15,3.156698600588891e-5,3.039952119784743e-15,4.311782940240316e-11,0.0027027023681292102,0.002702691482054345
EQC,9,21,0.000237411,0.036077332,-1.6539308691267751,-4903.961045489422,0.0,9.999999987328988e-9,0.0,5.729870203712966,0.0,0.9166666666743823,0.0,5.714269997875252,0.0,0.0
EXPFITA,5,22,0.000998951,0.00730966,-15.295688019954845,-15.295687985707769,0.0,0.0,0.0,0.0,4.440892098500626e-16,1.1592027604478972e-7,7.813194535799539e-12,1.769586283062452e-10,12.78979437530466,0.0
EXPFITB,5,102,0.000897832,0.01349212,-76.15627393616121,-76.15627381331491,0.0,2.3352240141605307e-9,0.0,0.0,1.7763568394002505e-15,2.935300844031897e-6,1.5472956249595882e-11,1.241849253291738e-8,58.3613538503859,0.0
EXPFITC,5,502,0.002641202,0.061932634,-381.00923593749525,-381.00923508342674,2.220446049250313e-16,0.0,0.0,0.0,4.440892098500626e-15,0.00012787430090067627,8.583134203377085e-13,9.132601080930058e-8,287.1444327902152,0.0
FERRISDC,1100,2110,16.327990445,2.109885758,-0.231422799368791,-0.23142128677375753,5.2954972676112046e-17,7.58886065099773e-9,9.975523315316882e-9,0.0,4.1300296516055823e-14,4.939869513578456e-5,3.852470909658154e-15,6.125302955822809e-12,0.4539703649690101,0.0
GOULDQP1,32,81,0.004174306,0.01418419,-879.0888400788727,-879.088849640415,1.0408340855860843e-16,9.980537729603611e-9,0.0,0.0,2.7755575615628914e-16,7.851076271080457e-5,9.78328529299688e-13,9.15006135096541e-13,861.8614678927077,863.2008200617464
HIMMELBJ,45,61,4.420100092,0.021151446,-73.90332255549757,-73.9103613686213,6.000000000447011e-12,9.925235744390193e-9,0.30685281957386285,0.0,6.000000000447011e-12,1.1444926498787664e-5,3.5869030706090164,1.5498713423767185e-12,68.42395450810655,72.12067794081364
HS105,8,17,0.001351519,0.004477112,-80.81023519465995,-80.81023596381633,2.7755575615628914e-17,1.0459354715663949e-8,0.0,0.0,1.3322676295501878e-15,2.669378957965507e-7,1.4521717162097048e-12,2.7772037269744915e-10,17.247769749746393,17.28563464023398
HS24,2,5,0.000354643,0.006520859,-0.1311007551887684,-0.1311007531733573,0.0,0.0,0.0,0.0,2.220446049250313e-16,1.62325340946623e-8,4.163336342344337e-17,4.073880122135165e-12,0.0,0.0
HS36,3,7,0.000294666,0.005453507,-183.20508075076896,-183.20508171428855,0.0,9.974059800299528e-9,0.0,0.0,4.440892098500626e-16,9.974059800299528e-9,7.105427357601002e-14,1.4210854715202004e-14,203.20508075008266,203.20507988271274
HS37,3,8,0.000295022,0.004989736,-183.20508078340853,-183.205081746928,0.0,9.974059356210319e-9,0.0,0.0,2.220446049250313e-16,9.974059356210319e-9,9.947598300641403e-14,1.4210854715202004e-14,203.20508078341277,203.20507991966434
HS41,4,9,0.00016302,0.005279881,-0.01562499944175981,-0.015624996981352623,0.0,0.0,0.0,1.329136665407012e-8,0.0,1.329136665407012e-8,5.551115123125783e-17,3.488342943169454e-10,0.11111111281466207,0.11111109952329526
HS44,4,10,0.000490487,0.006473175,-1.304760008532213,-1.304760026522612,0.0,8.25513366482893e-9,0.0,0.0,2.220446049250313e-16,3.5777253493573835e-8,2.4424906541753444e-15,2.6997476476608995e-10,1.3299605185863308,2.549893587475229
HS44NEW,4,10,0.00065577,0.004416368,-1.8475530041961228,-1.8475530144594747,0.0,8.037390752946294e-9,0.0,0.0,0.0,8.037390752946294e-9,2.220446049250313e-15,1.3296030942910875e-12,2.3627182681468355,2.362718263243307
HS55,6,14,0.000251748,0.005443675,-1.0,-2.2360680301191107,0.0,1.3116508768007407e-8,0.0,0.0,0.0,5.61608486056939e-5,4.0,5.945766882314851e-13,-0.6180339887498948,2.236067967647013
LEUVEN7,360,1605,0.552159396,0.337405074,-485.8191077781702,-485.8191536356138,6.217248937900877e-15,1.0150886797788417e-8,0.0,2.2780332547017216e-13,6.217248937900877e-15,5.7120258951710506e-5,2.1600499167107046e-12,5.956490856107166e-11,392.5870455793915,394.58733192655717
LINCONT,1257,2435,67.009886113,0.644372059,-1.113381220725979e-18,-1.5580912297628683e-5,1.936866361740286e-10,9.957980383466272e-9,2.3701367479083386e-10,6.015124270950346e-9,1.8529434236969067e-10,3.035287971185534e-7,2.899089583137433e-10,4.8811565575456394e-9,-1.4142135623732193,3.035287955741371e-7
MPC10,1530,3571,29.821430281,0.930021784,-3155.428312600933,-3155.4382949682367,1.0160237600360857e-12,1.0070259737204879e-8,0.0,1.145490290148616e-13,1.0160237600360857e-12,9.900917726833551e-5,1.6365012643626553e-11,7.258305068091886e-12,2349.4647257455845,3149.4643638554317
MPC11,1530,3571,31.386696884,0.960570788,-3155.339030068248,-3155.349104975885,1.0000000003944137e-12,1.0237674263890995e-8,0.0,1.1474564101292855e-13,1.0000000003944137e-12,0.000135335227808775,2.258621067952049e-11,5.828337812374684e-12,2349.3923257853903,3149.3919443548325
MPC12,1530,3571,30.156416226,0.993578137,-3155.068028513786,-3155.078427089225,1.0416302640864513e-12,1.0002953576560003e-8,0.0,1.1461464591512123e-13,1.0416302640864513e-12,9.204113969684121e-5,1.4512724355597584e-11,5.724342874713351e-12,2349.131182390591,3149.130803241833
MPC13,1530,3571,31.390196988,0.890948083,-3154.8075563676016,-3154.8186962619407,1.008620823754859e-12,1.0765062175011053e-8,0.0,1.146001057815196e-13,1.008620823754859e-12,0.00018909769960565623,1.5162288091730147e-11,1.3753654465320508e-11,2348.933018070174,3148.932566054806
MPC14,1530,3571,30.36349099,0.932459008,-3154.810043138663,-3154.8212583130285,9.999999977098563e-13,9.999557473797929e-9,0.0,1.146108086343868e-13,9.999999977098563e-13,0.00010479756044550539,2.7935154189862033e-11,7.0801697837907795e-12,2348.9364163621462,3148.935970441525
MPC15,1530,3571,32.303412495,0.914271697,-3153.845999961853,-3153.8585555317964,1.480595973515214e-14,1.0070872136225262e-8,0.0,1.1458529636164182e-13,2.963016117185635e-14,0.00010693489135413956,2.2105178798526026e-11,4.800963619711052e-11,2348.1008299747596,3148.1004543113404
MPC16,1530,3571,32.418295563,0.918649968,-3153.840771978265,-3153.853409459193,6.165348179903996e-14,1.0031862007764403e-8,0.0,1.1458505858848995e-13,7.975092483104851e-13,0.0001070100214397283,1.6168479315820106e-11,5.398334557149553e-12,2348.071758590793,3148.071226865597
MPC2,1530,3571,28.243765192,0.876730286,-3157.143521796125,-3157.1511753184636,1.0787963404534917e-13,9.999450752640681e-9,0.0,1.1437178289326736e-13,1.0787963404534917e-13,0.00010568363408117935,1.1619066819790191e-11,6.903255744816761e-12,2350.8715360278256,3150.871306279598
MPC3,1530,3571,27.838075376,0.916341111,-3157.3207822366307,-3157.3285021640145,1.0193730136181639e-12,1.0134313388476812e-8,0.0,1.1456674932897404e-13,1.0193730136181639e-12,0.00010470222197311169,1.2241832547665865e-11,5.283454229676465e-12,2351.050423671121,3151.0501940581585
MPC4,1530,3571,30.187968199,0.938881461,-3156.964425177872,-3156.9722810186177,7.487944726075613e-14,1.009945949093094e-8,0.0,1.1443326308707454e-13,9.067567660267506e-14,0.00010335352211822224,1.5484169502144596e-11,5.161884808480011e-12,2350.7409715971935,3150.7407305553274
MPC5,1530,3571,29.436008174,0.933145713,-3157.075217302281,-3157.0831292116,2.8313235003046833e-14,1.0067779498967866e-8,0.0,1.144571606047253e-13,2.8313235003046833e-14,0.00010441695452017767,1.5747889103856494e-11,6.4427629897778615e-12,2350.8566653936696,3150.8564233148245
MPC6,1530,3571,30.359277096,0.908159446,-3151.828084814572,-3151.8374790716825,1.033686388313286e-12,1.0801524119585793e-8,0.0,1.14569467309016e-13,1.033686388313286e-12,0.00019054361244146285,1.5586781865195576e-11,7.999410162051745e-12,2345.172576122323,3145.1721305386336
MPC7,1530,3571,28.970830606,0.959393535,-3155.3567398361397,-3155.366371671988,1.0000123179180514e-12,9.999514968364958e-9,0.0,1.1458050021028077e-13,1.0000123179180514e-12,0.00017702935091587865,1.85749748915498e-11,1.872748831011073e-11,2349.38167620306,3149.3813303461698
MPC8,1530,3571,27.614541413,0.902079675,-3155.4078072477523,-3155.4175907592285,1.000000000162282e-12,1.051684250796825e-8,0.0,1.1458042739872358e-13,1.000000000162282e-12,0.0001503305523500062,1.3597289960642911e-11,7.410707464350352e-12,2349.4391806712124,3149.438810199592
MPC9,1530,3571,29.494401579,0.947097906,-3155.392091280922,-3155.402005625711,1.1606812516315457e-13,9.999521020269677e-9,0.0,1.145571020690433e-13,1.1606812516315457e-13,0.00010445089372738567,1.521752168720525e-11,5.25110510629645e-12,2349.424948538628,3149.424588497867
NASH,72,138,0.020232839,0.023479519,-1.335067823743067e-16,-2.5625749452786495e-5,1.5265566547302362e-16,9.974972362131337e-9,9.475491184072312e-17,0.0,6.670119913326025e-16,2.652532389808318e-7,1.1013412404281553e-13,1.3762501367876208e-10,-1.4142135623730945,2.652532387297315e-7
NCVXQP1,1000,2500,0.346848143,0.253051123,-78249.62058205894,-78249.62098895892,4.440892098500626e-16,9.99677096658047e-9,0.0,0.0,4.440892098500626e-16,3.340764334903706e-7,9.094947017729282e-12,1.6370904631912708e-11,71781.1710457227,0.0
NCVXQP2,1000,2500,0.361506362,0.253598778,-57366.803172479944,-57366.80347172046,0.0,9.996863781225329e-9,0.0,0.0,0.0,2.5091916065802786e-7,1.2732925824820995e-11,9.094947017729282e-12,51282.623020673265,0.0
NCVXQP3,1000,2500,0.3681914,0.239662524,-49982.58376692269,-49982.584021928895,4.440892098500626e-16,9.996321992389312e-9,0.0,0.0,4.440892098500626e-16,2.732257343806542e-7,1.2732925824820995e-11,1.3642420526593924e-12,42463.88784377219,0.0
NCVXQP4,1000,2250,0.349566699,0.204432715,-78249.62056947271,-78249.62097637262,8.881784197001252e-16,9.99677007840205e-9,0.0,0.0,8.881784197001252e-16,3.34076501349083e-7,5.184119800105691e-11,1.7280399333685637e-11,71781.1710332452,0.0
NCVXQP5,1000,2250,0.355397995,0.205789629,-57366.80316775462,-57366.803466995116,8.881784197001252e-16,9.996863781225329e-9,0.0,0.0,8.881784197001252e-16,2.50919484515972e-7,1.7143975128419697e-9,9.777068044058979e-12,51282.62301619021,0.0
NCVXQP6,1000,2250,0.364289506,0.193302261,-49982.58375881293,-49982.58401381915,4.440892098500626e-16,9.996323324656942e-9,0.0,0.0,4.440892098500626e-16,2.7322770759602316e-7,5.820766091346741e-11,2.7284841053187847e-12,42463.8878365691,0.0
NCVXQP7,1000,2750,0.35845024,0.294108409,-78249.62061189633,-78249.62101879637,0.0,9.99677363111573e-9,0.0,0.0,0.0,3.340763574554455e-7,5.129550117999315e-10,9.094947017729282e-12,71781.17107506107,0.0
NCVXQP8,1000,2750,0.366988824,0.293383878,-57366.80319516026,-57366.80349440083,4.440892098500626e-16,9.996866001671378e-9,0.0,0.0,4.440892098500626e-16,2.509189481944986e-7,8.30550561659038e-9,5.4569682106375694e-12,51282.62304276975,0.0
NCVXQP9,1000,2750,0.38359073,0.278711865,-49982.58378720575,-49982.584042211965,1.3322676295501878e-15,9.996323324656942e-9,0.0,0.0,1.3322676295501878e-15,2.7322465770546437e-7,2.1195774024818093e-8,1.8189894035458565e-12,42463.88786238296,0.0
PENTAGON,6,15,0.001087885,0.009260053,-0.02699814508944203,-0.022664029271635595,4.440892098500626e-16,0.0,0.0,0.0,4.440892098500626e-16,2.09210523474581e-6,8.267692086505463e-15,3.250408812547831e-12,0.045013658778229375,0.0
QC,9,22,0.000212002,0.012164669,-111.42343379699476,-111.42355649261225,0.0,9.984034748250492e-9,0.0,3.258588638632976e-7,0.0,1.8752492628883896e-5,0.0,1.8922744273455814e-9,0.0,0.0
QCNEW,9,21,0.000227646,0.015137609,-1.6539308691267751,-41.125033368137025,0.0,9.973981727849765e-9,0.0,2.718193670918303e-7,0.0,0.00019900997398172737,0.0,2.383411263527842e-9,0.0,0.0
QPNBLEND,83,157,0.015019353,0.02064464,-0.009282172415506594,-0.00928358769863527,2.7696283309321112e-17,9.568803336627858e-9,0.0,2.0451743111578006e-6,3.44098664492587e-17,4.679297124080042e-5,2.5046631440837487e-13,1.5392638213179923e-13,7.539807058743516,0.0
QPNBOEI1,384,891,0.611693481,0.165375582,-43.6606351029036,-43.66092301449923,1.892480347701819e-14,9.99795480769372e-9,0.0,0.0,1.60215691432368e-14,8.287324136075371e-5,7.786587984356878e-12,2.5350758962538696e-12,33.38124120223065,46.34266059623776
QPNBOEI2,143,363,0.04073949,0.062255116,-1003.863527940868,-1004.4860527249897,2.0642848541641e-10,9.999999274001177e-9,0.0,0.0,2.0642848541641e-10,8.420518802019598e-5,1.2247661454833136e-9,3.3997814455763784e-9,1000.8854685085049,1004.1832503398475
QPNSTAIR,467,905,0.741331055,0.232463123,-115.00546186270985,-115.01299813220027,9.5369816268627e-16,9.999428772215589e-9,9.162609266640169e-17,0.0,2.4424906541753444e-15,0.00023108916272864831,4.352718952218778e-11,1.6933084007081193e-11,2.0598678865136963,0.0
SOSQP1,2000,5001,1.025840649,0.218717343,-0.4999999999999934,-0.5000000022858241,0.0,4.5723429487054545e-9,0.0,0.0,3.108624468950438e-14,4.5723429487054545e-9,9.103828801926284e-15,4.5819320559914445e-12,-3.552713678800501e-15,1.0203408172324398e-7
SOSQP2,2000,5001,1.189767802,1.061518652,-0.4999999999999987,-0.500000002494375,0.0,4.988599311417374e-9,3.5327080320384936e-15,0.0,2.220446049250313e-16,4.988599311417374e-9,4.9404924595819466e-15,6.938893903907228e-18,-5.995204332975845e-15,5.017194553951213e-8
STATIC3,434,240,0.999146915,0.057086786,-14739.591432717461,-14739.591565559227,2.220446049250313e-15,1.0291583141253113e-8,0.0,0.0,2.220446049250313e-15,0.0001455835311459696,4.59961302112788e-6,3.637978807091713e-12,3542.4532347806044,3542.4586894359145
STNQP1,1025,2560,0.39092895,0.163420375,-1629.9192418955108,-1629.9192506479446,0.0,9.995328120737668e-9,0.0,0.0,6.661338147750939e-16,1.0491857828085563e-8,2.5579538487363607e-13,6.73594513500575e-12,1585.4172429722669,1609.8077173366805
STNQP2,1025,2560,0.391932749,0.160143891,-1629.919241676791,-1629.9192504292255,0.0,9.995332117540556e-9,0.0,0.0,6.661338147750939e-16,1.0479310103036054e-8,4.547473508864641e-13,5.871969577242453e-13,1585.41724275388,1589.6045967471648


==> data/results_cutest_dense.csv <==
name,n,m,time,time_ipopt,objective,objective_ipopt,infeasibility,infeasibility_ipopt,dual_infeasibility,dual_infeasibility_ipopt,complementarity,complementarity_ipopt,grad_residual,grad_residual_ipopt,min_eig,min_eig_ipopt
AVION2,49,113,0.059559671,0.04670914,-364.5564498535193,-364.5789242705909,9.999997570980724e-13,9.999070374386567e-9,0.0,0.0,9.999997570980724e-13,0.0005426606836828513,1.479577097196682e-10,7.892423368495438e-11,0.49104677281311165,2.4909185093538957
BLOCKQP1,210,521,0.013918857,1.308547642,-6.745688372785714,-6.745688402367235,4.440892098500626e-16,9.472623130335478e-9,0.0,0.0,4.440892098500626e-16,9.472623130335478e-9,9.992007221626409e-16,2.7328272977911183e-10,5.245688372785695,5.24568841514579
BLOCKQP2,210,521,0.00738079,1.234218167,-6.745688373127989,-6.745688402404355,0.0,9.374903520154021e-9,0.0,0.0,0.0,9.374903520154021e-9,6.661338147750939e-16,1.8671308943396525e-10,5.245688373127971,5.245688403022014
BLOCKQP3,210,521,0.009069562,0.710968494,-4.018525935669351,-4.018525952436393,8.881784197001252e-16,9.224196517720884e-9,0.0,0.0,8.881784197001252e-16,9.224196517720884e-9,2.1649348980190553e-15,4.194052882766641e-10,2.6354484096208743,2.6354484715673796
BLOCKQP4,210,521,0.111229699,0.78125051,-4.018525936152542,-4.018525952507482,4.440892098500626e-16,8.997482758843489e-9,0.0,0.0,4.440892098500626e-16,8.997482758843489e-9,1.0158540675320182e-14,2.7932178792156037e-10,2.635448410080269,2.6354484591685403
BLOCKQP5,210,521,0.012212837,0.725097043,-4.018525935577804,-4.018525952529461,0.0,9.325760164102803e-9,0.0,0.0,0.0,9.325760164102803e-9,1.1601830607332886e-14,4.6248349594435467e-10,2.6354484095339545,2.635448474011275
BLOWEYA,202,304,0.201856704,0.615374127,-0.0029025398284274768,-0.002903559649571645,2.6020852139652106e-17,8.75421384037575e-9,0.0,0.0,2.6020852139652106e-17,4.457334059247177e-5,1.1030745544413079e-12,9.157035345914652e-14,0.0028931144193703718,0.002893476449185798
BLOWEYB,202,304,0.347439993,0.578020218,-0.002574329012236188,-0.0025751520033582206,6.594117613056838e-16,8.754495488622413e-9,0.0,0.0,8.881784197001252e-16,4.834188520034282e-5,1.4526063796369178e-12,7.856704314370376e-12,0.0024771875536654035,0.0025666684049349526
BLOWEYC,202,304,0.033541936,0.504330988,-0.0027147834781321174,-0.00271594156366248,6.505213034913027e-17,8.740887736703729e-9,0.0,0.0,1.7763568394002505e-15,3.1566986005891385e-5,3.039952119784743e-15,4.311782940240316e-11,0.0027027023681292102,0.0027026914820543484
EQC,9,21,0.000218085,0.033620729,-1.6539308691267751,-4903.961044189956,0.0,9.999999987328988e-9,0.0,5.729870294963415,0.0,0.9166666666743823,0.0,5.714269683636046,0.0,0.0
EXPFITA,5,22,0.000763779,0.005855086,-15.295688019954845,-15.295687985707783,0.0,0.0,0.0,0.0,4.440892098500626e-16,1.1592027782114656e-7,7.813194535799539e-12,1.7696070997441637e-10,12.78979437530466,0.0
EXPFITB,5,102,0.000623515,0.010183108,-76.15627393616121,-76.15627381331487,0.0,2.3352240141605307e-9,0.0,0.0,1.7763568394002505e-15,2.9353008440338247e-6,1.5472956249595882e-11,1.2418493768040495e-8,58.3613538503859,0.0
EXPFITC,5,502,0.012426832,0.049538908,-381.00923593749525,-381.0092350834261,2.220446049250313e-16,0.0,0.0,0.0,4.440892098500626e-15,0.00012787430090069628,8.583134203377085e-13,9.132605960360252e-8,287.1444327902152,0.0
FERRISDC,1100,2110,14.614352104,487.185557812,-0.231422799368791,-0.23142128677375748,5.2954972676112046e-17,7.58886065099773e-9,9.975523315316882e-9,0.0,4.1300296516055823e-14,4.939869513583932e-5,3.852470909658154e-15,6.125303389503678e-12,0.4539703649690101,0.0
GOULDQP1,32,81,0.004246361,0.026527301,-879.0888400788727,-879.088849640415,1.0408340855860843e-16,9.980537729603611e-9,0.0,0.0,2.7755575615628914e-16,7.851076271080457e-5,9.78328529299688e-13,9.150050508943686e-13,861.8614678927077,863.2008200617464
HIMMELBJ,45,61,4.346566032,0.033299244,-73.90332255549757,-73.9103613686213,6.000000000447011e-12,9.925236188479403e-9,0.30685281957386285,0.0,6.000000000447011e-12,1.1444926541510624e-5,3.5869030706090164,1.5480949855373183e-12,68.42395450810655,72.12067794081362
HS105,8,17,0.001361919,0.004024936,-80.81023519465995,-80.81023596381633,2.7755575615628914e-17,1.0459354715663949e-8,0.0,0.0,1.3322676295501878e-15,2.6693789579635705e-7,1.4521717162097048e-12,2.7772037281412794e-10,17.247769749746393,17.285634640233976
HS24,2,5,0.000357943,0.006277818,-0.1311007551887684,-0.1311007531733573,0.0,0.0,0.0,0.0,2.220446049250313e-16,1.6232534316706904e-8,4.163336342344337e-17,4.073893999922973e-12,0.0,0.0
HS36,3,7,0.000298192,0.005016933,-183.20508075076896,-183.20508171428855,0.0,9.974059800299528e-9,0.0,0.0,4.440892098500626e-16,9.974059800299528e-9,7.105427357601002e-14,1.4210854715202004e-14,203.20508075008266,203.20507988271274
HS37,3,8,0.000388464,0.005691497,-183.20508078340853,-183.205081746928,0.0,9.974059356210319e-9,0.0,0.0,2.220446049250313e-16,9.974059356210319e-9,9.947598300641403e-14,2.842170943040401e-14,203.20508078341277,203.20507991966434
HS41,4,9,0.000119,0.00481862,-0.01562499944175981,-0.015624996981352623,0.0,0.0,0.0,1.3291366654097226e-8,0.0,1.3291366654097226e-8,5.551115123125783e-17,3.488343220860719e-10,0.11111111281466207,0.11111109952329526
HS44,4,10,0.000481522,0.008343742,-1.304760008532213,-1.304760026522612,0.0,8.25513366482893e-9,0.0,0.0,2.220446049250313e-16,3.577725349356367e-8,2.4424906541753444e-15,2.6997473701051433e-10,1.3299605185863308,2.549893587475229
HS44NEW,4,10,0.000662276,0.004320227,-1.8475530041961228,-1.8475530144594747,0.0,8.037390752946294e-9,0.0,0.0,0.0,8.037390752946294e-9,2.220446049250313e-15,1.3296030942910875e-12,2.3627182681468355,2.362718263243307
HS55,6,14,0.000240241,0.005743211,-1.0,-2.2360680301191107,0.0,1.3116508768007407e-8,0.0,0.0,0.0,5.616084860569386e-5,4.0,5.945767424415938e-13,-0.6180339887498948,2.236067967647013
LEUVEN7,360,1605,0.40358168,6.015317425,-485.8191077781702,-485.81915363561393,6.217248937900877e-15,1.0150886797788417e-8,0.0,2.2780332547017216e-13,6.217248937900877e-15,5.7120258951711353e-5,2.1600499167107046e-12,5.956501958337412e-11,392.5870455793915,394.58733192655586
LINCONT,1257,2435,213.942289482,470.979876751,-1.1861169983208015e-17,-1.5140633417742857e-5,2.502436764074497e-9,9.884507722419648e-9,4.2862509371835975e-9,9.94299691443041e-11,6.156608980422106e-10,5.324927567417986e-7,9.895801061682368e-12,9.305079987660555e-9,-1.414213562373108,5.324927554622983e-7
MPC10,1530,3571,30.154713968,594.911764364,-3155.428312600933,-3155.4382949682367,1.0160237600360857e-12,1.0070259737204879e-8,0.0,1.145490290148616e-13,1.0160237600360857e-12,9.90091772683356e-5,1.8312029843869926e-11,1.1464745819367295e-11,2349.4647257455836,3149.464363855431
MPC11,1530,3571,30.756661537,648.496893521,-3155.3390300682468,-3155.349104975885,1.0000000003944137e-12,1.0237674263890995e-8,0.0,1.1474564101292855e-13,1.0000000003944137e-12,0.00013533522780878268,2.156282097320883e-11,6.5104588387043805e-12,2349.3923257853903,3149.391944354832
MPC12,1530,3571,29.91335963,662.587878067,-3155.068028513787,-3155.078427089224,1.0416302640864513e-12,1.0002953132470793e-8,0.0,1.1461464591512123e-13,1.0416302640864513e-12,9.204113969684092e-5,1.470279453741341e-11,5.610654302268259e-12,2349.1311823905917,3149.130803241832
MPC13,1530,3571,37.748205405,604.948135285,-3154.8075563676007,-3154.8186962619407,1.008620823754859e-12,1.0765062175011053e-8,0.0,1.146001057815196e-13,1.008620823754859e-12,0.00018909769960550127,2.0051710292179337e-11,1.3753654465320508e-11,2348.933018070177,3148.932566054806
MPC14,1530,3571,30.626136918,618.186132985,-3154.8100431386647,-3154.8212583130294,9.999999977098563e-13,9.999557473796235e-9,0.0,1.1465939285883137e-13,9.999999977098563e-13,0.00010479756044549766,2.8844607258271537e-11,7.064890339414376e-12,2348.936416362143,3148.9359704415247
MPC15,1530,3571,31.87198924,598.705742757,-3153.845999961853,-3153.8585555317964,1.4706511290880908e-14,1.0070872136225262e-8,0.0,1.1458529636164182e-13,2.6114527207354854e-14,0.00010693489135413955,2.0285384483287316e-11,4.800963446238704e-11,2348.1008299747614,3148.1004543113395
MPC16,1530,3571,31.773037902,626.689652457,-3153.840771978265,-3153.8534094591923,9.802591681082329e-14,1.0031862007764403e-8,0.0,1.1458505858848995e-13,1.6029647227633337e-12,0.00010701002143972821,1.710118158193552e-11,8.935178985591818e-12,2348.0717585907905,3148.0712268655993
MPC2,1530,3571,29.446898673,560.036646819,-3157.1435217961275,-3157.151175318463,1.1993872691892782e-13,9.999450752640681e-9,0.0,1.1445614730352502e-13,1.1993872691892782e-13,0.00010568363408117805,1.0269507466631467e-11,7.245079536311039e-12,2350.8715360278247,3150.8713062795973
MPC3,1530,3571,29.068773391,610.302221451,-3157.32078223663,-3157.3285021640145,1.0193730136181639e-12,1.0134313388476812e-8,0.0,1.1456674932897404e-13,1.0193730136181639e-12,0.00010470222197311163,1.4533610426248345e-11,7.280329117342887e-12,2351.0504236711217,3151.0501940581585
MPC4,1530,3571,35.461768609,634.786599295,-3156.9644251778736,-3156.972281018618,7.486562368305694e-14,1.009945949093094e-8,0.0,1.1443326308707454e-13,9.06876028265724e-14,0.00010335352211822208,1.537200922108184e-11,5.161912564055626e-12,2350.7409715971944,3150.740730555328
MPC5,1530,3571,29.759432473,634.465904292,-3157.0752173022806,-3157.0831292115995,2.831090396837599e-14,1.0067779498967866e-8,0.0,1.144571606047253e-13,2.831090396837599e-14,0.00010441695452017783,1.5749790360786164e-11,6.2496396946443156e-12,2350.856665393669,3150.8564233148245
MPC6,1530,3571,34.016745499,572.020116672,-3151.82808481457,-3151.8374790716825,1.033686388313286e-12,1.0801524119585793e-8,0.0,1.14569467309016e-13,1.033686388313286e-12,0.0001905436124414771,1.3572545864981578e-11,7.999413631498697e-12,2345.172576122324,3145.1721305386336
MPC7,1530,3571,28.267866143,645.515782977,-3155.3567398361383,-3155.366371671988,1.0000123179180514e-12,9.999514968219269e-9,0.0,1.1513635020045762e-13,1.0000123179180514e-12,0.00017702935091583335,1.777375469025344e-11,1.8727481371216825e-11,2349.3816762030588,3149.381330346169
MPC8,1530,3571,28.723910328,597.374978683,-3155.407807247755,-3155.4175907592285,1.000000000162282e-12,1.051684250796825e-8,0.0,1.1458042739872358e-13,1.000000000162282e-12,0.00015033055235055376,1.4507173240474458e-11,9.267725475936572e-12,2349.4391806712083,3149.4388101995933
MPC9,1530,3571,31.579960641,645.676573906,-3155.3920912809235,-3155.402005625711,2.1653075925158471e-13,9.999521020267983e-9,0.0,1.1456234637474704e-13,2.1653075925158471e-13,0.00010445089372738565,1.783173608771449e-11,5.320430727928649e-12,2349.4249485386263,3149.4245884978654
NASH,72,138,0.020803024,0.090831294,-7.091195659522578e-16,-2.5618931390021387e-5,2.220446049059383e-16,9.97497236215004e-9,3.214129668838807e-16,0.0,6.932417427769696e-16,2.646592294284487e-7,1.1013412404281553e-13,1.8574524404710688e-10,-1.4142135623730945,2.646592289937634e-7
NCVXQP1,1000,2500,0.349660702,50.377556706,-78249.62058205897,-78249.62098895891,4.440892098500626e-16,9.99677096658047e-9,0.0,0.0,4.440892098500626e-16,3.340764334903706e-7,4.993125912733376e-9,1.6370904631912708e-11,71781.17104572215,0.0
NCVXQP2,1000,2500,0.351851467,50.185311536,-57366.80317247994,-57366.80347172047,0.0,9.996863781225329e-9,0.0,0.0,0.0,2.5091916065802786e-7,1.000444171950221e-11,9.094947017729282e-12,51282.62302067322,0.0
NCVXQP3,1000,2500,0.359047286,47.896566438,-49982.583766922675,-49982.584021928895,4.440892098500626e-16,9.996321992389312e-9,0.0,0.0,4.440892098500626e-16,2.732257343806542e-7,3.728928277269006e-10,1.8189894035458565e-12,42463.88784377238,0.0
NCVXQP4,1000,2250,0.33787759,34.536931402,-78249.62056947271,-78249.62097637262,4.440892098500626e-16,9.99677007840205e-9,0.0,0.0,4.440892098500626e-16,3.340765013490385e-7,5.466063157655299e-10,1.7280399333685637e-11,71781.17103324509,0.0
NCVXQP5,1000,2250,0.339314815,34.502487865,-57366.80316775462,-57366.80346699513,8.881784197001252e-16,9.996863781225329e-9,0.0,0.0,8.881784197001252e-16,2.509194845159402e-7,1.2096279533579946e-10,9.777068044058979e-12,51282.623016189835,0.0
NCVXQP6,1000,2250,0.359652131,32.956615544,-49982.583758812914,-49982.58401381914,4.440892098500626e-16,9.996323324656942e-9,0.0,0.0,4.440892098500626e-16,2.7322770759602316e-7,5.529273039428517e-8,2.7284841053187847e-12,42463.88783653496,0.0
NCVXQP7,1000,2750,0.344583168,70.420724167,-78249.62061189633,-78249.62101879637,4.440892098500626e-16,9.99677363111573e-9,0.0,0.0,4.440892098500626e-16,3.340763574554455e-7,5.602487362921238e-10,9.094947017729282e-12,71781.17107506105,0.0
NCVXQP8,1000,2750,0.353387176,73.71149733,-57366.80319516025,-57366.80349440083,4.440892098500626e-16,9.996866001671378e-9,0.0,0.0,4.440892098500626e-16,2.509189481944986e-7,1.3642420526593924e-11,5.9117155615240335e-12,51282.62304277147,0.0
NCVXQP9,1000,2750,0.36511749,67.05865239,-49982.583787205745,-49982.58404221196,8.881784197001252e-16,9.996322880567732e-9,0.0,0.0,8.881784197001252e-16,2.7322465770546437e-7,2.928572939708829e-10,1.8189894035458565e-12,42463.8878623701,0.0
PENTAGON,6,15,0.001023057,0.009631484,-0.02699814508944203,-0.022664029271635605,4.440892098500626e-16,0.0,0.0,0.0,4.440892098500626e-16,2.09210523474581e-6,8.267692086505463e-15,3.2504083517619076e-12,0.045013658778229375,0.0
QC,9,22,0.000210933,0.013488432,-111.42343379699476,-111.42355649260773,0.0,9.984034745214726e-9,0.0,3.258577662758928e-7,0.0,1.8752492629850635e-5,0.0,1.8926197991733194e-9,0.0,0.0
QCNEW,9,21,0.000215027,0.016573382,-1.6539308691267751,-41.12503336813694,0.0,9.973981739369413e-9,0.0,2.7181936094329577e-7,0.0,0.0001990099739817389,0.0,2.383411263527837e-9,0.0,0.0
QPNBLEND,83,157,0.014824465,0.069376139,-0.009282172415506594,-0.009283587698635274,2.7696283309321112e-17,9.568803336627858e-9,0.0,2.0451743111577984e-6,3.44098664492587e-17,4.679297124080039e-5,2.5046631440837487e-13,1.5392638213510796e-13,7.539807058743516,0.0
QPNBOEI1,384,891,0.480417384,11.154125865,-43.66063510290351,-43.660923014499176,1.892480347701819e-14,9.997954807623045e-9,0.0,0.0,1.6021623353345424e-14,8.287323949900321e-5,8.013961659800007e-12,1.990246185909887e-12,33.3812412022307,46.34266059623786
QPNBOEI2,143,363,0.036153301,1.011504698,-1003.8635279408678,-1004.4860527249726,2.0642867970543932e-10,9.999999274001177e-9,0.0,0.0,2.0642867970543932e-10,8.420518802019406e-5,1.2138522090620384e-9,1.082671518025411e-8,1000.8854685085047,1004.1832503398399
QPNSTAIR,467,905,0.74159688,15.005114002,-115.00546186270974,-115.01299813220027,3.554506680822903e-16,9.999428772215589e-9,8.726162867704592e-27,0.0,8.881784197001252e-16,0.00023108916272864753,4.352718952218778e-11,2.0571062813835416e-11,2.0598678865136963,0.0
SOSQP1,2000,5001,1.224547782,338.701967851,-0.49999999999998973,-0.5000000022858249,0.0,4.5723429487054545e-9,0.0,0.0,3.108624468950438e-14,4.5723429487054545e-9,1.021405182655144e-14,4.5819320559914445e-12,-1.1324274851279606e-14,1.020340808398421e-7
SOSQP2,2000,5001,1.324291806,2171.972482667,-0.49999999999999933,-0.5000000024943752,0.0,4.988599755506584e-9,4.1607450155120036e-15,0.0,2.220446049250313e-16,4.988599755506584e-9,4.926614671774132e-15,6.938893903907228e-18,-1.7669534990047469e-16,5.017194556588597e-8
STATIC3,434,240,1.143189466,0.763303772,-14739.591432717485,-14739.591565559227,3.9968028886505635e-15,1.0291582697163904e-8,0.0,0.0,3.9968028886505635e-15,0.00014558353114596946,4.670049747801386e-6,1.8189894035458565e-12,3542.4532346752553,3542.4586894357467
STNQP1,1025,2560,0.484053169,50.221806773,-1629.9192418955108,-1629.9192506479446,0.0,9.995328120737668e-9,0.0,0.0,6.661338147750939e-16,1.0491857828085563e-8,1.4210854715202004e-13,6.707523425575346e-12,1585.4172429722664,1609.8077173366805
STNQP2,1025,2560,0.478324655,43.566434748,-1629.919241676791,-1629.9192504292255,0.0,9.995332117540556e-9,0.0,0.0,6.661338147750939e-16,1.0479310103037439e-8,3.979039320256561e-13,5.871969577242453e-13,1585.4172427538786,1589.6045967471653


==> data/results_random.csv <==
n,m,time,time_ipopt,objective,objective_ipopt,infeasibility,infeasibility_ipopt,dual_infeasibility,dual_infeasibility_ipopt,complementarity,complementarity_ipopt,grad_residual,grad_residual_ipopt,min_eig,min_eig_ipopt
10,15,0.00730672,0.310629051,-4117.514055098869,-6151.135001397914,1.0913936421275139e-11,9.942448420119376e-9,0.0,0.0,4.107825191113079e-14,9.942448420119376e-9,1.7763568394002505e-12,4.884981308350689e-14,0.9335508051024686,1.6584142252905787
100,150,0.237481189,0.679960438,-37484.74590067064,-37484.74590622775,1.4551915228366852e-11,9.894134789245612e-9,0.0,0.0,4.0484282592956333e-13,2.8873630131265315e-7,2.798355893673943e-7,1.6830981053317373e-13,1.321973034373756,1.3219730349113683
311,466,1.8115096309999998,39.921520446,-59268.40026099557,-59268.40027565265,5.4569682106375694e-12,9.889167040810776e-9,0.0,0.0,2.436384427539906e-12,1.4124146205221394e-8,2.4790836050669895e-11,3.268496584496461e-13,0.8014717513343612,0.801507950681815
522,783,5.707830217,154.190954623,-81343.0497471655,-81343.04976933372,5.638867150992155e-11,9.955245738879626e-9,0.0,0.0,3.222033750915898e-12,9.955245738879626e-9,2.4599764003596647e-8,4.263256414560601e-13,0.9340921642522709,0.9340921665481574
733,1099,19.02562895,277.246746378,-92973.84240668082,-92973.84243049177,7.639755494892597e-11,9.948194934494836e-9,0.0,0.0,5.019873405842645e-12,1.0394464800000947e-7,7.676085544972011e-9,9.094947017729282e-13,0.6557348735284324,0.6557348759694762
944,1416,29.331976232000002,287.180818165,-114463.86997381508,-114463.86999641614,7.034817173234842e-12,9.827439861886944e-9,0.0,0.0,7.034817173234842e-12,1.8925738531905267e-7,9.555947144690435e-10,7.389644451905042e-13,0.6891078836329096,0.9345579264584245
1155,1732,63.67587730699999,1432.501935711,-122565.52953890924,-122565.52956562192,5.4569682106375694e-11,9.790393940001252e-9,0.0,0.0,6.628808613129422e-12,2.3639537438668867e-7,8.445027788184234e-9,7.140954494389007e-13,0.8673487193709774,0.8673487222980466
1366,2049,104.68531085000001,2487.412234301,-130960.18817899685,-130960.18820821238,2.9831426218152046e-10,9.810642076502063e-9,0.0,0.0,9.725775740321296e-12,7.058354153377522e-7,2.4024586764426203e-9,8.810729923425242e-13,1.244974585174311,1.2536426069027262
1577,2365,168.086992211,3561.88307884,-136333.68766624582,-136333.68769821434,1.4551915228366852e-11,9.812536116982074e-9,0.0,0.0,1.0774270364777294e-11,3.980306087947305e-6,1.617900124983862e-8,1.1652900866465643e-12,1.0622534664810175,1.0625567301953316
1788,2682,226.850384388,5359.139792552,-155205.92636237873,-155240.5191683234,9.640643838793039e-11,9.754367313874468e-9,0.0,0.0,1.4714895968381825e-11,1.2246815566108182e-6,3.322662678328925e-8,1.1670664434859646e-12,0.23409566289025835,0.663055693975372
2000,3000,296.362334922,6501.671551065,-160205.50334138432,-160205.50337381032,2.9103830456733704e-11,9.748328366754322e-9,0.0,0.0,1.4752421506614155e-11,1.4679064621603288e-6,6.353459980346088e-10,1.1013412404281553e-12,0.27349945250322816,0.3307085244389007


==> data/words.csv <==
teamed,-0.45197
gameday,-0.3698
seasonable,-0.34698
playful,-0.28105
percentage,0.27263
playa,-0.24374
companywide,0.23443
gamesmanship,-0.20957
companion,0.14581
coachable,-0.13991
pointe,-0.13315
stockade,0.12727
marketability,0.12368
runaround,-0.11266
win95,-0.1104
millionaire,0.11005
yardage,-0.10503
guzzle,-0.093052
governmental,0.092267
billionaire,0.090433
player,-0.089249
wonder,-0.086247
ballad,-0.085514
hitch,-0.083649
playland,-0.081834
leaguer,-0.07607
businesses,0.076009
zzz_bush_administration,0.072731
nightcap,-0.072675
fundacion,0.070655

